Optimization Framework for Splitting DNN Inference Jobs over Computing Networks

Ubiquitous artificial intelligence (AI) is considered one of the key services in 6G systems. AI services typically rely on deep neural network (DNN) requiring heavy computation. Hence, in order to support ubiquitous AI, it is crucial to provide a solution for offloading or distributing computational burden due to DNN, especially at end devices with limited resources. We develop an optimization framework for assigning the computation tasks of DNN inference jobs to computing resources in the network, so as to reduce the inference latency. To this end, we propose a layered graph model with which simple conventional routing jointly solves the problem of selecting nodes for computation and paths for data transfer between nodes. We show that using our model, the existing approaches to splitting DNN inference jobs can be equivalently reformulated as a routing problem that possesses better numerical properties. We also apply the proposed framework to derive algorithms for minimizing the end-to-end inference latency. We show through numerical evaluations that our new formulation can find a solution for DNN inference job distribution much faster than the existing formulation, and that our algorithms can select computing nodes and data paths adaptively to the computational attributes of given DNN inference jobs, so as to reduce the end-to-end latency.

==> figures/Env.txt <==
링크 capa 단위 : Mege Byte per sec
FLOPs 단위 : Giga Flops

<네트워크>
노드 개수=5; 
링크 개수=14; 
링크 관계=[1, 2; 1, 3; 2, 1; 2, 3; 2, 4; 2, 5; 3, 1; 3, 2; 3, 5; 4, 2; 4, 5; 5, 2; 5, 3; 5, 4;]; 
링크 capacity=[125;375;125;125;125;375;375;125;125;125;125;125;375;125;]; 
링크 capacity=링크 capacity*(Scale); << 상수 Scale에 따라서 링크 캐파시티가 정해집니다.
노드 Flops=[200;70;50;50;30];

<모델>
모델 개수=2;
모델 레이어 개수=[6, 12]; % model1은 layer 6개, model2는 layer 12개.
모델1(layer FLOPs, datasize) =[0,4.3; 5.7,4.8; 9.2,3.2; 9.2,2.6; 11.1,2.5; 2.7,3.4; 1.1,3.11;];
모델2=[0,0.8; 0.9,0.8; 4.6,0.8; 4.6,0.8; 4.6,0.8; 9.2,0.4; 4.6,0.6; 4.6,0.8; 4.6,0.6; 9.2,0.5; 4.6,0.5; 4.6,0.7; 4.2,0.6;];

<리퀘스트>
리퀘스트 개수=8;
리퀘스트(모델, 소스, 타겟)=[2,2,5; 2,3,4; 2,2,5; 1,5,3; 2,2,1; 1,5,2; 2,1,4; 2,3,2;]; 

==> figures/data_info.txt <==
소스, 타겟 pair를 다양하게 고려한 다섯 개의 데이터.
각 link capacity scale의 completion time은 이 데이터의 completion time의 평균값.

1. [2,2,5; 2,3,4; 2,2,5; 1,5,3; 2,2,1; 1,5,2; 2,1,4; 2,3,2;]

2. [2,4,3; 2,2,3; 2,1,2; 1,2,3; 2,4,1; 1,3,5; 2,4,5; 2,3,1;]

3. [2,5,2; 2,2,4; 2,1,3; 1,3,1; 2,4,2; 1,1,2; 2,5,4; 2,5,1;]

4. [2,3,5; 2,1,5; 2,4,4; 1,4,2; 2,2,2; 1,1,4; 2,3,3; 2,1,1;]

5. [2,5,5; 2,1,3; 2,2,1; 1,2,5; 2,2,1; 1,5,1; 2,3,1; 2,1,5;]


